A Sphere Decoding Algorithm for Multistep Sequential Model Predictive Control

This paper investigates the combination of two model predictive control concepts, sequential model predictive control and long-horizon model predictive control for power electronics. To achieve sequential model predictive control, the optimization problem is split into two subproblems: The first one summarizes all control goals which linearly depend on the system inputs. Sequential model predictive control generally requires to obtain more than one solution for the first subproblem. Due to the mixed-integer nature of finite control set model predictive control power electronics a special sphere decoder is therefore proposed within the paper. The second subproblem consists of all those control goals which depend nonlinearly on the system inputs and is solved by an exhaustive search. The effectiveness of the proposed method is validated via numerical simulations at different scenarios on a three-level neutral point clamped permanent magnet synchronous generator wind turbine system and compared to otherlong-horizon model predictive control methods

==> Lit.txt <==
@ARTICLE{LH,
author={P. Karamanakos and T. Geyer and N. Oikonomou and F. Kieferndorf and S. Manias},
journal={IEEE Industrial Electronics Magazine},
title={Direct Model Predictive Control - A review of Strategies That Achieve Long Prediction Intervals for Power Electronics},
year={2014},
pages={32-43},
month={March},}

@INPROCEEDINGS{Multi,
author={T. Geyer and D. E. Quevedo},
booktitle={2013 IEEE Energy Conversion Congress and Exposition},
title={Multistep direct model predictive control for power electronics; Part 1: Algorithm},
year={2013},
pages={1154-1161},
month={Sept},
ISSN={2329-3721},
}

@INPROCEEDINGS{Multi2,
author={T. Geyer and D. E. Quevedo},
booktitle={2013 IEEE Energy Conversion Congress and Exposition},
title={Multistep direct model predictive control for power electronics; Part 2: Analysis},
year={2013},
pages={1162-1169},
month={Sept},
ISSN={2329-3721},
}

@INPROCEEDINGS{MultiSearch,
author={P. Karamanakos and T. Geyer and R. Kennel},
booktitle={2015 IEEE Energy Conversion Congress and Exposition},
title={Suboptimal search strategies with bounded computational complexity to solve long-horizon direct model predictive control problems},
year={2015},
pages={334-341},
month={Sept},
ISSN={2329-3721},
}

@ARTICLE{MultiArt,
author={P. Karamanakos and T. Geyer and R. Kennel},
journal={IEEE Transactions on Control Systems Technology},
title={A Computationally Efficient Model Predictive Control Strategy for Linear Systems With Integer Inputs},
year={2016},
pages={1463-1471},
month={July},}

@INPROCEEDINGS{DCLink,
author={Z.Zhang and C.Hackl and R. Kennel},
booktitle={PCIM Europe 2016; International Exhibition and Conference for Power Electronics, Intelligent Motion, Renewable Energy and Energy Management},
title={FPGA Based Direct Model Predictive Current Control of PMSM Drives with 3L-NPC Power Converters},
year={2016},
pages={1-8},
month={May},
}

@INPROCEEDINGS{3LI,
author={Z. Zhang and R. Kennel},
booktitle={2015 IEEE International Symposium on Predictive Control of Electrical Drives and Power Electronics (PRECEDE)},
title={Direct Model Predictive Control of three-level NPC back-to-back power converter PMSG wind turbine systems under unbalanced grid},
year={2015},
pages={97-102},
month={Oct},}

@ARTICLE{DCLink2,
author={Y. Zhang and C. Qu},
journal={IEEE Transactions on Industrial Electronics},
title={Model Predictive Direct Power Control of PWM Rectifiers Under Unbalanced Network Conditions},
year={2015},
volume={62},
number={7},
pages={4011-4022},
ISSN={0278-0046},
month={July},}

@ARTICLE{DCLink3,
author={Yongsug Suh and T. A. Lipo},
journal={IEEE Transactions on Power Delivery},
title={Modeling and analysis of instantaneous active and reactive power for PWM AC/DC converter under generalized unbalanced network},
year={2006},
volume={21},
number={3},
pages={1530-1540},}
